KISS-SLAM: A Simple, Robust, and Accurate 3D LiDAR SLAM System With Enhanced Generalization Capabilities

Robust and accurate localization and mapping of an environment using laser scanners, so-called LiDAR SLAM, is essential to many robotic applications. Early 3D LiDAR SLAM methods often exploited additional information from IMU or GNSS sensors to enhance localization accuracy and mitigate drift. Later, advanced systems further improved the estimation at the cost of a higher runtime and complexity. This paper explores the limits of what can be achieved with a LiDAR-only SLAM approach while following the "Keep It Small and Simple" (KISS) principle. By leveraging this minimalistic design principle, our system, KISS-SLAM, archives state-of-the-art performances in pose accuracy while requiring little to no parameter tuning for deployment across diverse environments, sensors, and motion profiles. We follow best practices in graph-based SLAM and build upon LiDAR odometry to compute the relative motion between scans and construct local maps of the environment. To correct drift, we match local maps and optimize the trajectory in a pose graph optimization step. The experimental results demonstrate that this design achieves competitive performance while reducing complexity and reliance on additional sensor modalities. By prioritizing simplicity, this work provides a new strong baseline for LiDAR-only SLAM and a high-performing starting point for future research. Further, our pipeline builds consistent maps that can be used directly for further downstream tasks like navigation. Our open-source system operates faster than the sensor frame rate in all presented datasets and is designed for real-world scenarios.

==> tables/configs/MULLS/lo_gflag_list_mulran.txt <==
------------------------------------------------------------------------
-parameter list (standard for mulran dataset)
---------------------------------------------------------------------------------------------------------------
--vis_intensity_scale=1.0
--vis_map_history_down_rate=400
--vis_map_history_keep_frame_num=250
-color_map: intensity2=4, intensity=3, elevation=2, frame-wise=1, semantic=0
--vis_initial_color_type=3
--vis_pause_at_loop_closure=false
--show_range_image=false
--show_bev_image=false
---------------------------------------------------------------------------------------------------------------
--apply_dist_filter=false
--min_dist_used=1.5
--max_dist_used=120.0
--min_dist_mapping=2.0
--max_dist_mapping=80.0
--map_downrate_output=5
--approx_scanner_height=1.8
--underground_height_thre=-6.0
--vertical_ang_correction_deg=0.0
--cloud_down_res=0.0
--unit_dist=15.0
--cloud_pca_neigh_r=1.2
--cloud_pca_neigh_k=25
--cloud_pca_neigh_k_min=8
--gf_grid_size=2.5
--gf_in_grid_h_thre=0.25
--gf_neigh_grid_h_thre=1.5
--gf_max_h=2.0
--gf_ground_down_rate=2
--gf_nonground_down_rate=2
--gf_grid_min_pt_num=6
--gf_reliable_neighbor_grid_thre=0
--gf_down_down_rate=3
--feature_pts_ratio_guess=0.3
--unground_down_fixed_num=30000
--ground_down_fixed_num=1500
--pillar_down_fixed_num=600
--facade_down_fixed_num=2000
--beam_down_fixed_num=500
--linearity_thre=0.60
--planarity_thre=0.60
--beam_direction_ang=10
--beam_max_height=0.5
--pillar_direction_ang=60
--facade_normal_ang=25
--roof_normal_ang=90
--curvature_thre=0.08
--normal_shooting_on=false
--normal_bearing=20
--corr_dis_thre_init=2.2
--corr_dis_thre_min=0.5
--dis_thre_update_rate=1.2
--pt2pt_res_window=0.05
--pt2pl_res_window=0.05
--pt2li_res_window=0.05
--converge_tran=0.0005
--converge_rot_d=0.001
--reg_max_iter_num_s2s=25
--reg_max_iter_num_s2m=25
--local_map_radius=80.0
--local_map_max_pt_num=40000
--local_map_max_vertex_pt_num=4000
--local_map_recalculation_frequency=5
--dynamic_removal_radius=15.0
--dynamic_dist_thre_min=0.45
--map_min_dist_within_feature=0.01
--s2m_frequency=1
---------------------------------------------------------------------------------------------------------------
--vertical_ang_calib_on=false
--apply_scanner_filter=false
--initial_scan2scan_frame_num=5
--fixed_num_downsampling_on=true
--sharpen_with_nms_on=true
--apply_map_based_dynamic_removal=false
-motion_compensation_method: (0: disabled, 1: uniform motion model (from point-wise timestamp), 2: from azimuth, 3: imu-assisted)
--motion_compensation_method=0
-dist_inverse_sampling_method: (0: disabled, 1: linear weight, 2: quadratic weight)
--dist_inverse_sampling_method=2
-ground_normal_method: (0: directly use (0,0,1), 1: estimate normal in fixed radius neighborhood, 2: estimate normal in k nearest neighborhood , 3: use ransac to estimate plane coeffs in a grid)
--ground_normal_method=3
-weighting strategy for correspondences (1: on, 0: off, order: x,y,z balanced weight, residual weight, distance weight, intensity weight)
--corr_weight_strategy=0100
-used_feature_type: (1: on, 0: off, order: ground, pillar, facade, beam, roof, vetrex, the first three are compulsory)
--used_feature_type=111100
-initial_guess_mode: (0: no initial guess, 1: uniform motion(translation only), 2: uniform motion(translation+rotation), 3:imu based)
--initial_guess_mode=2
---------------------------------------------------------------------------------------------------------------
--loop_closure_detection_on=true
--transfer_correct_reg_tran_on=true
--adjacent_edge_weight_ratio=1.0
--map2map_reliable_sigma_thre=0.01
--cooling_submap_num=1
--submap_accu_tran=12.0
--submap_accu_rot=60.0
--submap_accu_frame=100
--min_iou_thre=0.3
--min_iou_thre_global_reg=0.4
--neighbor_search_dist=45.0
--overall_loop_closure_searching_on=true
--teaser_based_global_registration_on=true
--reciprocal_feature_match_on=false
--best_n_feature_match_on=true
--feature_corr_num=4000
--teaser_min_inlier_count=8
--free_node_on=false
--inter_submap_t_limit=1.5
--inter_submap_r_limit=0.04
--inner_submap_t_limit=0.15
--inner_submap_r_limit=0.005
--first_time_cov_update_ratio=1.0
--life_long_cov_update_ratio=1.0
--wrong_edge_tran_thre=10.0
--wrong_edge_rot_thre_deg=30.0
--robust_kernel_on=false
--equal_weight_on=false
--diagonal_information_matrix_on=true
--framewise_pgo_on=false
-pose_graph_optimization_method: select from g2o, ceres and gtsam
--pose_graph_optimization_method=ceres
---------------------------------------------------------------------------------------------------------------

==> tables/configs/MULLS/lo_gflag_list_newer_college.txt <==
------------------------------------------------------------------------
-parameter list (standard for newer college dataset)
---------------------------------------------------------------------------------------------------------------
--vis_intensity_scale=1.0
--vis_map_history_down_rate=400
--vis_map_history_keep_frame_num=250
-color_map: intensity2=4, intensity=3, elevation=2, frame-wise=1, semantic=0
--vis_initial_color_type=3
--vis_pause_at_loop_closure=false
--show_range_image=false
--show_bev_image=false
---------------------------------------------------------------------------------------------------------------
--apply_dist_filter=true
--min_dist_used=1.0
--max_dist_used=100.0
--min_dist_mapping=1.5
--max_dist_mapping=80.0
--map_downrate_output=5
--approx_scanner_height=1.5
--underground_height_thre=-6.0
--vertical_ang_correction_deg=0.0
--cloud_down_res=0.0
--unit_dist=15.0
--cloud_pca_neigh_r=0.7
--cloud_pca_neigh_k=25
--cloud_pca_neigh_k_min=8
--gf_grid_size=2.5
--gf_in_grid_h_thre=0.25
--gf_neigh_grid_h_thre=1.5
--gf_max_h=2.0
--gf_ground_down_rate=3
--gf_nonground_down_rate=2
--gf_grid_min_pt_num=6
--gf_reliable_neighbor_grid_thre=0
--gf_down_down_rate=3
--feature_pts_ratio_guess=0.3
--unground_down_fixed_num=30000
--ground_down_fixed_num=1200
--pillar_down_fixed_num=600
--facade_down_fixed_num=1600
--beam_down_fixed_num=200
--linearity_thre=0.60
--planarity_thre=0.60
--beam_direction_ang=10
--beam_max_height=0.5
--pillar_direction_ang=70
--facade_normal_ang=25
--roof_normal_ang=80
--curvature_thre=0.08
--normal_shooting_on=false
--normal_bearing=20
--corr_dis_thre_init=1.8
--corr_dis_thre_min=0.8
--dis_thre_update_rate=1.1
--pt2pt_res_window=0.05
--pt2pl_res_window=0.05
--pt2li_res_window=0.05
--converge_tran=0.0005
--converge_rot_d=0.001
--reg_max_iter_num_s2s=10
--reg_max_iter_num_s2m=25
--local_map_radius=80.0
--local_map_max_pt_num=30000
--local_map_max_vertex_pt_num=3000
--local_map_recalculation_frequency=30
--dynamic_removal_radius=15.0
--dynamic_dist_thre_min=0.45
--map_min_dist_within_feature=0.01
--s2m_frequency=1
---------------------------------------------------------------------------------------------------------------
--vertical_ang_calib_on=false
--apply_scanner_filter=false
--scan_to_scan_module_on=true
--initial_scan2scan_frame_num=5
--fixed_num_downsampling_on=true
--sharpen_with_nms_on=false
--apply_map_based_dynamic_removal=false
-motion_compensation_method: (0: disabled, 1: uniform motion model (from point-wise timestamp), 2: from azimuth, 3: imu-assisted)
--motion_compensation_method=0
-dist_inverse_sampling_method: (0: disabled, 1: linear weight, 2: quadratic weight)
--dist_inverse_sampling_method=1
-ground_normal_method: (0: directly use (0,0,1), 1: estimate normal in fixed radius neighborhood, 2: estimate normal in k nearest neighborhood , 3: use ransac to estimate plane coeffs in a grid)
--ground_normal_method=3
-weighting strategy for correspondences (1: on, 0: off, order: x,y,z balanced weight, residual weight, distance weight, intensity weight)
--corr_weight_strategy=0101
-used_feature_type: (1: on, 0: off, order: ground, pillar, facade, beam, roof, vetrex, the first three are compulsory)
--used_feature_type=111100
-initial_guess_mode: (0: no initial guess, 1: uniform motion(translation only), 2: uniform motion(translation+rotation), 3:imu based)
--initial_guess_mode=2
---------------------------------------------------------------------------------------------------------------
--loop_closure_detection_on=false
--transfer_correct_reg_tran_on=true
--adjacent_edge_weight_ratio=1.0
--map2map_reliable_sigma_thre=0.01
--cooling_submap_num=1
--submap_accu_tran=12.0
--submap_accu_rot=60.0
--submap_accu_frame=100
--min_iou_thre=0.3
--min_iou_thre_global_reg=0.4
--neighbor_search_dist=45.0
--overall_loop_closure_searching_on=false
--teaser_based_global_registration_on=true
--reciprocal_feature_match_on=false
--best_n_feature_match_on=true
--feature_corr_num=4000
--teaser_min_inlier_count=8
--free_node_on=false
--inter_submap_t_limit=1.5
--inter_submap_r_limit=0.04
--inner_submap_t_limit=0.15
--inner_submap_r_limit=0.005
--first_time_cov_update_ratio=1.0
--life_long_cov_update_ratio=1.0
--wrong_edge_tran_thre=10.0
--wrong_edge_rot_thre_deg=30.0
--robust_kernel_on=false
--equal_weight_on=false
--diagonal_information_matrix_on=true
--framewise_pgo_on=false
-pose_graph_optimization_method: select from g2o, ceres and gtsam
--pose_graph_optimization_method=ceres
---------------------------------------------------------------------------------------------------------------

==> tables/configs/PIN-SLAM/run_helipr_aeva.yaml <==
setting:
  name: "test_helipr"
  output_root: "./experiments"
  pc_path: "./data/HeLiPR/Town01/"
  deskew: True
process:
  min_range_m: 3.0
  max_range_m: 80.0
  min_z_m: -10.0
  vox_down_m: 0.08
sampler:
  surface_sample_range_m: 0.25
  surface_sample_n: 4
  free_sample_begin_ratio: 0.5
  free_sample_end_dist_m: 1.2
  free_front_sample_n: 2 
neuralpoints:
  voxel_size_m: 0.4
  search_alpha: 0.8
loss:
  sigma_sigmoid_m: 0.08
  loss_weight_on: True
  dist_weight_scale: 0.8
continual:
  batch_size_new_sample: 3000
  pool_capacity: 2e7
  pool_filter_freq: 10
tracker:
  source_vox_down_m: 0.4
  iter_n: 100
  valid_nn_k: 6
pgo:
  map_context: True
  context_cosdist: 0.3
  min_loop_travel_ratio: 3.0
  local_map_latency: 10
  npmc_max_dist: 40.0
optimizer: # mapper
  iters: 15
  batch_size: 16384
  adaptive_iters: True
eval:
  wandb_vis_on: False # log to wandb or not
  o3d_vis_on: True # visualize the mapping or not
  silence_log: False
  mesh_freq_frame: 50 # reconstruct the mesh every x frames
  mesh_min_nn: 15
  sensor_cad_path: ./cad/kitti_car.ply
  save_map: False

==> tables/configs/PIN-SLAM/run_helipr_avia.yaml <==
setting:
  name: "test_helipr"
  output_root: "./experiments"
  pc_path: "./data/HeLiPR/Roundabout03/"
  deskew: True
process:
  min_range_m: 3.0
  max_range_m: 80.0
  min_z_m: -3.0
  vox_down_m: 0.08
sampler:
  surface_sample_range_m: 0.25
  surface_sample_n: 4
  free_sample_begin_ratio: 0.5
  free_sample_end_dist_m: 1.0
  free_front_sample_n: 2 
neuralpoints:
  voxel_size_m: 0.3
  search_alpha: 0.5
loss:
  sigma_sigmoid_m: 0.08
  loss_weight_on: True
  dist_weight_scale: 0.8
continual:
  batch_size_new_sample: 3000
  pool_capacity: 1e7
  pool_filter_freq: 10
tracker:
  source_vox_down_m: 0.3
  iter_n: 100
  valid_nn_k: 6
# pgo:
#   map_context: True
#   context_cosdist: 0.3
#   min_loop_travel_ratio: 4.0
#   local_map_latency: 20
#   npmc_max_dist: 50.0
pgo:
  map_context: True
  context_cosdist: 0.3
  virtual_side_count: 7
  virtual_step_m: 2.0
  local_map_latency: 10
  min_loop_travel_ratio: 3.0
  local_loop_dist_thre: 15.0 # 20.0
  max_loop_dist_ratio: 5.0
  npmc_max_dist: 60.0
optimizer: # mapper
  batch_size: 16384
  adaptive_iters: True
eval:
  wandb_vis_on: False # log to wandb or not
  o3d_vis_on: True # visualize the mapping or not
  silence_log: False
  sensor_cad_path: ./cad/kitti_car.ply
  mesh_freq_frame: 50 # reconstruct the mesh every x frames
  mesh_min_nn: 15
  save_map: True

==> tables/configs/PIN-SLAM/run_helipr_ouster.yaml <==
setting:
  name: "test_helipr"
  output_root: "./experiments"
  pc_path: "./data/HeLiPR/Town03/" # data has some problem, stack at 16716/22481
  # pc_path: "./data/HeLiPR/Bridge03/"
  # pc_path: "./data/HeLiPR/Roundabout03/"
  deskew: True
process:
  min_range_m: 3.0
  max_range_m: 80.0
  min_z_m: -10.0
  vox_down_m: 0.08
sampler:
  surface_sample_range_m: 0.25
  surface_sample_n: 4
  free_sample_begin_ratio: 0.3
  free_sample_end_dist_m: 1.2
  free_front_sample_n: 2 
neuralpoints:
  voxel_size_m: 0.4
  search_alpha: 0.5
loss:
  sigma_sigmoid_m: 0.08
  loss_weight_on: True
  dist_weight_scale: 0.8
continual:
  batch_size_new_sample: 1000
  pool_capacity: 2e7
  pool_filter_freq: 10
tracker:
  source_vox_down_m: 0.6
  iter_n: 50
  valid_nn_k: 5
pgo:
  map_context: True
  context_cosdist: 0.3
  virtual_side_count: 10
  virtual_step_m: 2.0
  local_map_latency: 10
  min_loop_travel_ratio: 3.0
  local_loop_dist_thre: 25.0 # 20.0
  max_loop_dist_ratio: 5.0
optimizer: # mapper
  iters: 15
  batch_size: 16384
  adaptive_iters: True
eval:
  sensor_cad_path: ./cad/kitti_car.ply
  mesh_freq_frame: 50 # reconstruct the mesh every x frames
  mesh_min_nn: 15

==> tables/configs/PIN-SLAM/run_helipr_velodyne.yaml <==
setting:
  name: "test_helipr"
  output_root: "./experiments"
  use_kiss_icp_dataloader: True
  pc_path: "./data/HeLiPR/Roundabout01/"
  deskew: True
process:
  min_range_m: 3.0
  max_range_m: 60.0
  min_z_m: -10.0
  vox_down_m: 0.08
sampler:
  surface_sample_range_m: 0.25
  surface_sample_n: 4
  free_sample_begin_ratio: 0.3
  free_sample_end_dist_m: 1.2
  free_front_sample_n: 2 
neuralpoints:
  voxel_size_m: 0.4
  search_alpha: 0.5
  feature_dim: 8
loss:
  sigma_sigmoid_m: 0.08
  loss_weight_on: True
  dist_weight_scale: 0.8
continual:
  batch_size_new_sample: 2000
  pool_capacity: 1e7
  pool_filter_freq: 10
tracker:
  source_vox_down_m: 0.6
  iter_n: 50
  valid_nn_k: 5
pgo:
  map_context: True
  context_cosdist: 0.25
  min_loop_travel_ratio: 4.0
  local_map_latency: 30
  virtual_side_count: 7
  local_loop_dist_thre: 10.0
optimizer: # mapper
  iters: 15
  batch_size: 16384
  adaptive_iters: True
eval:
  wandb_vis_on: False # log to wandb or not
  o3d_vis_on: True # visualize the mapping or not
  silence_log: False
  mesh_freq_frame: 50 # reconstruct the mesh every x frames
  mesh_min_nn: 15
  sensor_cad_path: ./cad/kitti_car.ply
  save_map: True

==> tables/configs/PIN-SLAM/run_ncd.yaml <==
setting:
  name: "test_ncd"
  output_root: "./experiments"
  pc_path: "./data/ncd/01/bin"
  pose_path: "./data/ncd/01/poses.txt" 
process:
  min_range_m: 1.5
  max_range_m: 80.0
  min_z_m: -10.0
  vox_down_m: 0.1
  adaptive_range_on: True
sampler:
  surface_sample_range_m: 0.35
  surface_sample_n: 3
  free_sample_begin_ratio: 0.3
  free_sample_end_dist_m: 1.2
  free_front_sample_n: 2 
neuralpoints:
  voxel_size_m: 0.4
  search_alpha: 0.8
  use_mid_ts: True
loss:
  sigma_sigmoid_m: 0.1
  loss_weight_on: True
  dist_weight_scale: 1.0
  ekional_loss_on: True
  weight_e: 0.5
continual:
  batch_size_new_sample: 1000
  pool_capacity: 2e7
tracker:
  source_vox_down_m: 0.8
  iter_n: 100
  valid_nn_k: 5
pgo:
  map_context: True
  context_cosdist: 0.25
  pgo_freq_frame: 30
optimizer: # mapper
  iters: 15
  batch_size: 16384
eval:
  o3d_vis_on: False # visualize the mapping or not
  mesh_freq_frame: 50 # reconstruct the mesh every x frames
  mesh_min_nn: 18

==> tables/configs/ct-icp/ct-icp-drive.yaml <==
slam:
  preprocessing:
    filters: null
  odometry:
    algorithm: ct_icp
    numpy_pc_key: numpy_pc
    timestamps_key: numpy_pc_timestamps
    pose_type: mid_pose
    options:
      voxel_size: 0.5
      init_num_frames: 20
      sample_voxel_size: 1.5
      max_distance: 100.0
      max_num_points_in_voxel: 20
      motion_compensation: CONTINUOUS
      debug_print: false
      min_distance_points: 0.1
      initialization: INIT_CONSTANT_VELOCITY
      distance_error_threshold: 5.0
      robust_registration: false
      robust_fail_early: false
      robust_minimal_level: 0
      robust_full_voxel_threshold: 0.7
      robust_empty_voxel_threshold: 0.1
      robust_threshold_relative_orientation: 3.0
      robust_threshold_ego_orientation: 3.0
      robust_num_attempts: 6
      robust_max_voxel_neighborhood: 3
      log_file_destination: /tmp/ct_icp.log
      log_to_file: false
      ct_icp_options:
        distance: CT_POINT_TO_PLANE
        num_iters_icp: 5
        min_number_neighbors: 20
        voxel_neighborhood: 1
        max_number_neighbors: 20
        max_dist_to_plane_ct_icp: 0.3
        threshold_orientation_norm: 0.0001
        threshold_translation_norm: 0.001
        debug_print: false
        point_to_plane_with_distortion: true
        init_num_frames: 20
        num_closest_neighbors: 1
        beta_location_consistency: 0.001
        beta_constant_velocity: 0.001
        beta_small_velocity: 0.0
        beta_orientation_consistency: 0.0
        loss_function: CAUCHY
        ls_max_num_iters: 1
        ls_num_threads: 16
        size_voxel_map: 1.0
        ls_sigma: 0.1
        max_num_residuals: -1
        min_num_residuals: 100
        weight_alpha: 0.9
        weight_neighborhood: 0.1
        solver: GN
        ls_tolerant_min_threshold: 0.05
    viz_debug: false
    viz_color_by_elevation: true
    viz_grayscale: viridis
    viz_num_pcs: 500
    viz_z_min: 0.0
    viz_z_max: 30.0
  backend:
    type: graph_slam
  loop_closure:
    type: elevation_image
    local_map_size: 50
    overlap: 20
    debug: false
    max_num_candidates: 10
    max_distance: 100.0
    min_id_distance: 200
    stride: 1
    icp_distance_threshold: 1.0
    with_icp_refinement: true
    ei_registration_config:
      features: akaze
      pixel_size: 0.1
      z_min: -3.0
      z_max: 5
      sigma: 0.1
      im_height: 1200
      im_width: 1200
      color_map: jet
      inlier_threshold: 50
      distance_threshold: 2.0
      flip_z_axis: false
  initialization:
    type: ni
dataset:
  with_numpy_pc: true
  dataset: kiss
  sequence_len: 2
  vertex_map_key: vertex_map
  numpy_pc_key: numpy_pc
  absolute_gt_key: absolute_pose_gt
  data_dir: /data/HeLiPR/Roundabout02
  dataloader: helipr
  sequence: Velodyne
  topic: ''
  lidar_height: 64
  lidar_width: 720
  up_fov: 3
  down_fov: -24
max_num_frames: -1
log_dir: /home/dev/slam/pyLiDAR-SLAM/results/2024-05-18_04-43-05
num_workers: 1
pin_memory: true
device: cpu
pose: euler
fail_dir: ''
move_if_fail: false
viz_num_pointclouds: 200
debug: false
save_results: true
git_hash: eb12340
_working_dir: /home/dev/slam/pyLiDAR-SLAM/results/2024-05-18_04-43-05


==> tables/configs/ct-icp/ct-icp-robust.yaml <==
slam:
  preprocessing:
    filters: null
  odometry:
    algorithm: ct_icp
    numpy_pc_key: numpy_pc
    timestamps_key: numpy_pc_timestamps
    pose_type: mid_pose
    options:
      voxel_size: 0.5
      init_num_frames: 20
      sample_voxel_size: 1.5
      max_distance: 200.0
      max_num_points_in_voxel: 20
      motion_compensation: CONSTANT_VELOCITY
      debug_print: false
      min_distance_points: 0.05
      initialization: INIT_CONSTANT_VELOCITY
      distance_error_threshold: 5.0
      robust_registration: true
      robust_fail_early: false
      robust_minimal_level: 0
      robust_full_voxel_threshold: 0.5
      robust_empty_voxel_threshold: 0.2
      robust_threshold_relative_orientation: 5.0
      robust_threshold_ego_orientation: 5.0
      robust_num_attempts: 10
      robust_max_voxel_neighborhood: 4
      log_file_destination: /tmp/ct_icp.log
      log_to_file: false
      ct_icp_options:
        distance: POINT_TO_PLANE
        num_iters_icp: 15
        min_number_neighbors: 20
        voxel_neighborhood: 1
        max_number_neighbors: 20
        max_dist_to_plane_ct_icp: 0.5
        threshold_orientation_norm: 0.01
        threshold_translation_norm: 0.001
        debug_print: false
        point_to_plane_with_distortion: true
        init_num_frames: 40
        num_closest_neighbors: 1
        beta_location_consistency: 0.001
        beta_constant_velocity: 0.001
        beta_small_velocity: 0.0
        beta_orientation_consistency: 0.0
        loss_function: CAUCHY
        ls_max_num_iters: 20
        ls_num_threads: 8
        size_voxel_map: 1.0
        ls_sigma: 0.2
        max_num_residuals: -1
        min_num_residuals: 100
        weight_alpha: 0.9
        weight_neighborhood: 0.1
        solver: CERES
        ls_tolerant_min_threshold: 0.05
    viz_debug: false
    viz_color_by_elevation: true
    viz_grayscale: viridis
    viz_num_pcs: 500
    viz_z_min: 0.0
    viz_z_max: 30.0
  backend:
    type: graph_slam
  loop_closure:
    type: elevation_image
    local_map_size: 50
    overlap: 20
    debug: false
    max_num_candidates: 10
    max_distance: 100.0
    min_id_distance: 200
    stride: 1
    icp_distance_threshold: 1.0
    with_icp_refinement: true
    ei_registration_config:
      features: akaze
      pixel_size: 0.1
      z_min: -3.0
      z_max: 5
      sigma: 0.1
      im_height: 1200
      im_width: 1200
      color_map: jet
      inlier_threshold: 50
      distance_threshold: 2.0
      flip_z_axis: false
  initialization:
    type: ni
dataset:
  with_numpy_pc: true
  dataset: kiss
  sequence_len: 2
  vertex_map_key: vertex_map
  numpy_pc_key: numpy_pc
  absolute_gt_key: absolute_pose_gt
  data_dir: /data/NewerCollege/2020-ouster-os1-64-realsense/01_short_experiment/rosbag
  dataloader: rosbag
  sequence: NONE
  topic: ''
  lidar_height: 64
  lidar_width: 720
  up_fov: 3
  down_fov: -24
max_num_frames: -1
log_dir: /home/dev/slam/pyLiDAR-SLAM/results/2024-06-10_22-33-18
num_workers: 1
pin_memory: true
device: cpu
pose: euler
fail_dir: ''
move_if_fail: false
viz_num_pointclouds: 200
debug: false
save_results: true
git_hash: eb12340
_working_dir: /home/dev/slam/pyLiDAR-SLAM/results/2024-06-10_22-33-18

